Pricing index options by static hedging under finite liquidity

We develop a model for indifference pricing in derivatives markets where price quotes have bid-ask spreads and finite quantities. The model quantifies the dependence of the prices and hedging portfolios on an investor's beliefs, risk preferences and financial position as well as on the price quotes. Computational techniques of convex optimisation allow for fast computation of the hedging portfolios and prices as well as sensitivities with respect to various model parameters. We illustrate the techniques by pricing and hedging of exotic derivatives on S&P index using call and put options, forward contracts and cash as the hedging instruments. The optimized static hedges provide good approximations of the options payouts and the spreads between indifference selling and buying prices are quite narrow as compared with the spread between super- and subhedging prices.

==> bibliography.txt <==

\pagebreak

\begin{thebibliography}{9}

\bibitem{Bernoulli}
Bernoulli, Daniel. \enquote{Exposition Of A New Theory On The Measurement Of Risk}. 
\textit{Econometrica} 22.1 (1954): 23. Web.

\bibitem{Black_Scholes} 
Black, Fischer, and Myron Scholes. \enquote{The Pricing Of Options And Corporate Liabilities�.}
\textit{Journal of Political Economy} 81.3 (1973): 637-654. Web.

\bibitem{Bloomberg}
Bloomberg Terminal. \textit{Bloomberg Professional.} [Online]. Available at: Subscription Service (Accessed: 8 April 2016)

\bibitem{Buhlmann}
B\"uhlmann, Hans.
\textit{Mathematical methods in risk theory.}
1st ed. New York, NY: Springer, 2005. Print.

\bibitem{Carmona}
Carmona, R. 
\textit{Indifference pricing: theory and applications.}
1st ed. Princeton: Princeton University Press, 2009. Print.

\bibitem{Devis}
Davis, M. H. A., and A. R. Norman. \enquote{Portfolio Selection With Transaction Costs}. 
\textit{Mathematics of Operations Research} 15.4 (1990): 676-713. Web.

\bibitem{Follmer}
 F\"ollmer, Hans, and Alexander Schied. 
 \textit{Stochastic Finance}. Berlin: Walter de Gruyter GmbH \& Co., 1st ed. Print.
 
 \bibitem{Follmer2008}
F\"ollmer, Hans, and Alexander Schied. 
\textit{Convex and coherent risk measures}. Humboldt University.

\bibitem{Hull}
Hull, John
\textit{Options, Futures, And Other Derivatives.}
1st ed. New York: Pearson Education, 2017. Print.

\bibitem{Markowitz}
Markowitz, Harry. 
\textit{Portfolio selection: Efficient diversification of investments.}
New York, John Wiley \& Sons Inc., 1959. Print.

\bibitem{Merton}
Merton, Robert C. \enquote{Lifetime Portfolio Selection Under Uncertainty: The Continuous-Time Case}. 
\textit{The Review of Economics and Statistics} 51.3 (1969): 247. Web.

\bibitem{Mosek}
MOSEK ApS. 
\textit{MOSEK Modeling manual}, 2012. Last revised January 31 2013. http://docs.mosek.com/generic/modeling-a4.pdf

\bibitem{Pennanen2011}
 Pennanen, Teemu. 
 \enquote{Superhedging in illiquid markets.}
\textit{Mathematical Finance,} 21.3 (2011): 519-540. Web.
  
 \bibitem{Pennanen2012}
 Pennanen, Teemu. \enquote{Introduction To Convex Optimization In Financial Markets}. 
\textit{Mathematical Programming} 134.1 (2012): 157-186. Web.
 
 \bibitem{Pennanen2014}
Pennanen, Teemu. \enquote{Optimal Investment And Contingent Claim Valuation In Illiquid Markets}.
\textit{Finance and Stochastics} 18.4 (2014): 733-754. Web.

\bibitem{Rockafellar}
Rockafellar, Ralph Tyrell.
\textit{Convex Analysis.}

